High-energy Neutrinos from Merging Stellar-mass Black Holes in Active Galactic Nuclei Accretion Disk

A population of binary stellar-mass black hole (BBH) mergers are believed to occur embedded in the accretion disk of active galactic nuclei (AGNs). In this {\em Letter}, we demonstrate that the jets from these BBH mergers can propagate collimatedly within the disk atmosphere along with a forward shock and a reverse shock forming at the jet head. Efficient proton acceleration by these shocks is usually expected before the breakout, leading to the production of TeV$-$PeV neutrinos through interactions between these protons and electron-radiating photons via photon-meson production. AGN BBH mergers occurring in the outer regions of the disk are more likely to produce more powerful neutrino bursts. Taking the host AGN properties of the potential GW190521 electromagnetic (EM) counterpart as an example, one expects $\gtrsim1$ neutrino events detectable by IceCube if the jet is on-axis and the radial location of the merger is $R\gtrsim10^5R_{\rm{g}}$, where $R_{\rm{g}}$ is the gravitational radius of the supermassive BH. Neutrino bursts from AGN BBH mergers could be detected by IceCube following the observation of gravitational waves (GWs), serving as precursor signals before the detection of EM breakout signals. AGN BBH mergers are potential target sources for future joint GW, neutrino, and EM multi-messenger observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
